OVFact: Measuring and Improving Open-Vocabulary Factuality for Long Caption Models

Large vision-language models (VLMs) often struggle to generate long and factual captions. However, traditional measures for hallucination and factuality are not well suited for evaluating longer, more diverse captions and in settings where ground-truth human-annotated captions are unavailable. We introduce OV-Fact, a novel method for measuring caption factuality of long captions that leverages open-vocabulary visual grounding and tool-based verification without depending on human annotations. Our method improves agreement with human judgments and captures both caption descriptiveness (recall) and factual precision in the same metric. Furthermore, unlike previous metrics, our reference-free method design enables new applications towards factuality-based data filtering. We observe models trained on an OVFact-filtered (2.5-5x less) subset of a large-scale, noisy (VLM-generated) pretraining set meaningfully improve factuality precision without sacrificing caption descriptiveness across a range of downstream long caption benchmarks.

==> Fig/data/chairi.dat <==
 ds_ratio  OVFact_v2  aloha_ext  aloha_vanila  pplx_low   random
 0.181591   7.152114   7.551013      7.897653  8.076950 7.997531
 0.404256   7.369383   7.969161      7.832898  7.735896 7.987831
 0.643348   7.836046   7.837731      7.954911  7.882106 8.143666
 0.799727   7.815105   7.972078      8.164727  8.052049 8.146107
 0.888573   8.067676   8.118199      8.108781  8.215126 8.025652

==> Fig/data/chairi_rand.dat <==
 ds_ratio   random
 0.0 7.84
 0.181591 7.848908
 0.404256 7.923846
 0.643348 8.024428
 0.799727 8.086273
 0.888573 7.954707
 0.888573 8.102528
 0.799727 8.301110
 0.643348 8.214123
 0.404256 8.024474
 0.181591 8.125262
 0.1 7.84

==> Fig/data/chairs.dat <==
 ds_ratio  OVFact_v2  aloha_ext  aloha_vanila  pplx_low    random
 0.181591      25.04      25.54         27.06     28.00 27.586667
 0.404256      25.96      27.02         27.28     27.18 27.633333
 0.643348      26.90      27.40         27.72     28.18 28.253333
 0.799727      27.46      28.18         28.08     28.46 28.553333
 0.888573      27.86      28.08         28.88     28.68 28.060000

==> Fig/data/chairs_rand.dat <==
ds_ratio  random
 0.957228   27.90
 0.888573   27.56
 0.799727   28.12
 0.643348   27.46
 0.404256   27.30
 0.181591   27.28
 0.181591   27.88
 0.404256   27.92
 0.643348   28.76
 0.799727   28.84
 0.888573   28.50
 0.957228   27.90

==> Fig/data/recall.dat <==
 ds_ratio  OVFact_v2  aloha_ext  aloha_vanila  pplx_low    random
 0.181591  60.484225  59.951076     60.634761 60.647306 60.672395
 0.404256  61.519162  60.835476     61.017374 61.092643 61.065462
 0.643348  61.412532  61.205545     60.766481 61.186728 60.929562
 0.799727  61.017374  61.124004     60.848021 61.280813 61.213908
 0.888573  61.029919  61.004830     61.274541 61.048736 61.215999

==> Fig/data/recall_rand.dat <==
  ds_ratio    random
 0.957228 61.644609
 0.888573 61.399987
 0.799727 61.487800
 0.643348 61.261996
 0.404256 61.274541
 0.181591 60.848021
 0.181591 60.452863
 0.404256 60.747664
 0.643348 60.691212
 0.799727 61.073826
 0.888573 61.105187
 0.957228 61.644609
